A time-scale modification dataset with subjective quality labels

Time Scale Modification (TSM) is a well-researched field; however, no effective objective measure of quality exists. This paper details the creation, subjective evaluation, and analysis of a dataset for use in the development of an objective measure of quality for TSM. Comprised of two parts, the training component contains 88 source files processed using six TSM methods at 10 time scales, while the testing component contains 20 source files processed using three additional methods at four time scales. The source material contains speech, solo harmonic and percussive instruments, sound effects, and a range of music genres. Ratings (42 529) were collected from 633 sessions using laboratory and remote collection methods. Analysis of results shows no correlation between age and quality of rating; expert and non-expert listeners to be equivalent; minor differences between participants with and without hearing issues; and minimal differences between testing modalities. A comparison of published objective measures and subjective scores shows the objective measures to be poor indicators of subjective quality. Initial results for a retrained objective measure of quality are presented with results approaching average root mean squared error loss and Pearson correlation values of subjective sessions. The labeled dataset is available at http://ieee-dataport.org/1987.

==> log_Final.txt <==


14-May-2020

 RMSE Median Outliers
Raw Outliers
Sujan_Roy with filename 1_Sujan_Roy_Updated_Set1.mat is a PCC outlier (0.474311) with 201 files
Vivekananthan_Balakrishnan with filename 25_Vivekananthan_Balakrishnan_Updated_Set25.mat is a PCC outlier (0.40106) with 215 files
58.8 with filename 58.8_test4_L597_20200205.mat is an RMSE outlier (1.25731) with 18 files
Aden_Sargeant with filename Aden_Sargeant_test11_L277_20200205.mat is an RMSE outlier (1.37305) with 20 files
Anatoly with filename Anatoly_test19_L389_20200205.mat is a PCC outlier (0.435636) with 60 files
Arthus with filename Arthus_test4_L225_20200205.mat is a PCC outlier (0.412885) with 18 files
Bernd with filename Bernd_test1_L16_20200205.mat is a PCC outlier (0.539211) with 6 files
Brett_R with filename Brett_R_test7_L263_20200205.mat is a PCC outlier (0.541728) with 60 files
Chris with filename Chris_test5_L373_20200205.mat is an RMSE outlier (1.26267) with 12 files
Eric_Bain with filename Eric_Bain_test50_L502_20200205.mat is a PCC outlier (0.543267) with 60 files
Eric with filename Eric_test21_L472_20200205.mat is a PCC outlier (0.470303) with 60 files
Gooofy with filename Gooofy_test1_L591_20200205.mat is a PCC outlier (0.498419) with 18 files
Istvan_Marczi with filename Istvan_Marczi_test10_L621_20200205.mat is a PCC outlier (0.418231) with 100 files
Istvan_Marczi with filename Istvan_Marczi_test10_L621_20200205.mat is an RMSE outlier (1.40392) with 100 files
Istvan_Marczi with filename Istvan_Marczi_test11_L590_20200205.mat is a PCC outlier (0.489066) with 100 files
James with filename James_test27_L334_20200205.mat is an RMSE outlier (1.31488) with 60 files
Jaswinder_Singh with filename Jaswinder_Singh_test2_L156_20200205.mat is a PCC outlier (0.506197) with 60 files
Jaswinder_Singh with filename Jaswinder_Singh_test4_L49_20200205.mat is a PCC outlier (0.522903) with 18 files
Jennifer_Morton with filename Jennifer_Morton_test28_L586_20200205.mat is a PCC outlier (0.376117) with 60 files
Jerry with filename Jerry_test9_L210_20200205.mat is an RMSE outlier (1.77251) with 60 files
John with filename John_test29_L168_20200205.mat is a PCC outlier (0.364661) with 12 files
Kai with filename Kai_test1_L200_20200205.mat is an RMSE outlier (1.31364) with 6 files
Katrina with filename Katrina_test2_L552_20200205.mat is a PCC outlier (0.408477) with 60 files
Kerryn_Vezos with filename Kerryn_Vezos_test1_L626_20200205.mat is a PCC outlier (0.499738) with 100 files
Khai with filename Khai_test28_L286_20200205.mat is a PCC outlier (0.405666) with 24 files
Khai with filename Khai_test28_L286_20200205.mat is an RMSE outlier (1.45994) with 24 files
Kt with filename Kt_test1_L444_20200205.mat is a PCC outlier (0.350323) with 12 files
Kt with filename Kt_test1_L444_20200205.mat is an RMSE outlier (1.41081) with 12 files
Lachlan_Bell with filename Lachlan_Bell_test38_L3_20200205.mat is a PCC outlier (0.384869) with 100 files
Lachlan_Bell with filename Lachlan_Bell_test38_L3_20200205.mat is an RMSE outlier (1.51578) with 100 files
Liam with filename Liam_test1_L654_20200205.mat is a PCC outlier (0.437658) with 24 files
Markus with filename Markus_test1_L351_20200205.mat is a PCC outlier (0.528505) with 60 files
Michelle with filename Michelle_test4_L633_20200205.mat is a PCC outlier (0.526484) with 18 files
Michelle with filename Michelle_test4_L633_20200205.mat is an RMSE outlier (1.28055) with 18 files
Nathaniel_Roberts with filename Nathaniel_Roberts_test1_L568_20200205.mat is a PCC outlier (0.495779) with 100 files
Nikita with filename Nikita_test20_L392_20200205.mat is a PCC outlier (0.159502) with 60 files
Patrick_ with filename Patrick__test11_L14_20200205.mat is an RMSE outlier (1.46721) with 60 files
Paul_ with filename Paul__test1_L274_20200205.mat is a PCC outlier (0.521133) with 18 files
Paul with filename Paul_test9_L499_20200205.mat is an RMSE outlier (1.67332) with 12 files
Poot with filename Poot_test4_L34_20200205.mat is a PCC outlier (0.464205) with 6 files
Rod_Smith_ with filename Rod_Smith__test3_L260_20200205.mat is a PCC outlier (0.448672) with 10 files
Taylor with filename Taylor_test14_L95_20200205.mat is an RMSE outlier (1.7849) with 12 files
Tressol with filename Tressol_test2_L441_20200205.mat is an RMSE outlier (1.43748) with 6 files
UTKARSH_JADLI with filename UTKARSH_JADLI_test8_L649_20200205.mat is a PCC outlier (0.428507) with 60 files
_Casper with filename _Casper_test1_L584_20200205.mat is a PCC outlier (0.532157) with 10 files
chris_smith with filename chris_smith_test38_L503_20200205.mat is a PCC outlier (0.449774) with 30 files
neomi with filename neomi_test1_L353_20200205.mat is an RMSE outlier (1.28732) with 6 files
pa with filename pa_test10_L553_20200205.mat is an RMSE outlier (1.31332) with 60 files
z with filename z_test1_L126_20200205.mat is a PCC outlier (0.521607) with 6 files
zas with filename zas_test3_L618_20200205.mat is an RMSE outlier (1.7805) with 18 files


TOST RMSE Pre Normalisation Expert vs Non-Expert
Can claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.0498543
theta = 5% gives equiv of 0.0380576
theta for Edge CI = 0.0499817
Cohen's d = 0.127341
TOST PCC Pre Normalisation Expert vs Non-Expert
Can claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 4.6712e-06
theta = 5% gives equiv of 0.0397667
theta for Edge CI = 0.0254598
Cohen's d = -0.10594
TOST RMSE Post Normalisation Expert vs Non-Expert
Cannot claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.0961481
theta = 5% gives equiv of 0.0335441
theta for Edge CI = 0.0548848
Cohen's d = 0.181794
TOST PCC Post Normalisation Expert vs Non-Expert
Can claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 5.54108e-05
theta = 5% gives equiv of 0.0403673
theta for Edge CI = 0.0321065
Cohen's d = -0.196633

TOST RMSE Pre Normalisation Hearing
Cannot claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.246722
theta = 5% gives equiv of 0.0384985
theta for Edge CI = 0.0931764
Cohen's d = 0.0958569
TOST PCC Pre Normalisation Hearing
Can claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.0245554
theta = 5% gives equiv of 0.0395034
theta for Edge CI = 0.044663
Cohen's d = 0.121938
TOST RMSE Post Normalisation Hearing
Cannot claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.158317
theta = 5% gives equiv of 0.0341287
theta for Edge CI = 0.0746011
Cohen's d = -0.0762543
TOST PCC Post Normalisation Hearing
Can claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.008657
theta = 5% gives equiv of 0.0399479
theta for Edge CI = 0.0371523
Cohen's d = 0.0603386

TOST RMSE Pre Normalisation Lab vs Remote
Cannot claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.347455
theta = 5% gives equiv of 0.0372083
theta for Edge CI = 0.0813074
Cohen's d = 0.212604
TOST PCC Pre Normalisation Lab vs Remote
Can claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.00134275
theta = 5% gives equiv of 0.0391934
theta for Edge CI = 0.0319438
Cohen's d = 0.0931632
TOST RMSE Post Normalisation Lab vs Remote
Can claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 0.0160895
theta = 5% gives equiv of 0.0343246
theta for Edge CI = 0.0403626
Cohen's d = -0.0455336
TOST PCC Post Normalisation Lab vs Remote
Can claim equivalence based on 95% confidence interval for equivalence.
Largest p value: 3.6024e-05
theta = 5% gives equiv of 0.0400828
theta for Edge CI = 0.0227827
Cohen's d = -0.0364818

Methods and Time Scales
\begin{table*}
\caption{MyTableCaption}
\centering
\begin{ruledtabular}
\begin{tabular}{cccccc}
2.5897 & 2.3186 & 2.0270 & 1.7685 & 2.4471 & 2.5571 \\
\hline
2.7477 & 2.4927 & 2.2763 & 1.9864 & 2.7835 & 2.7506 \\
\hline
3.0468 & 2.9204 & 2.7201 & 2.3616 & 2.9201 & 3.0437 \\
\hline
3.2460 & 3.3798 & 3.1854 & 2.8296 & 3.3027 & 3.4361 \\
\hline
3.4817 & 3.9359 & 3.7420 & 3.3268 & 3.7217 & 3.8107 \\
\hline
3.5637 & 4.0804 & 3.9060 & 3.5526 & 3.7304 & 3.9602 \\
\hline
4.6619 & 4.5642 & 4.6081 & 4.6942 & 4.4481 & 3.4217 \\
\hline
3.6490 & 4.1764 & 4.1990 & 3.4547 & 4.0650 & 4.1078 \\
\hline
3.3865 & 3.9627 & 4.0064 & 3.4101 & 3.9011 & 3.9308 \\
\hline
3.1069 & 3.8133 & 3.8431 & 3.2464 & 3.7798 & 3.7811 \\
\end{tabular}
\end{ruledtabular}
\label{tab:MyTableLabel}
\end{table*}
Pearson Correlation of age to RMSE = -0.00103211
Pearson Correlation of age to PCC = 0.108587
Raw Mean PCC: 0.79064
Norm Mean PCC: 0.79923
Raw Mean RMSE: 0.77086
Norm Mean RMSE: 0.682032
The overall number of ratings given is 40427
The number of files removed due to outlier sessions = 2102
Number of ratings in MATLAB = 10391
Number of sessions = 587
Manually count the number of individual participants
Number of expert ratings = 21166
Percentage of expert ratings = 52.3561



Latex output for file types
\begin{table*}
\caption{Mean MOS for each class of training source file, Music, Solo Instrument, Voice, Overall classes are considered.}
\centering
\begin{ruledtabular}
\begin{tabular}{ccccc}
 & Music & Solo & Voice & Overall \\
\hline
PV & 3.562 & 3.428 & 3.072 & 3.348 \\
\hline
IPL & 3.647 & 3.730 & 3.320 & 3.564 \\
\hline
WSOLA & 3.273 & 3.658 & 3.399 & 3.451 \\
\hline
FESOLA & 2.636 & 3.355 & 3.146 & 3.063 \\
\hline
HPTSM & 3.560 & 3.729 & 3.238 & 3.510 \\
\hline
uTVS & 3.575 & 3.684 & 3.184 & 3.480 \\
\end{tabular}
\end{ruledtabular}
\label{tab:MOS_Results}
\end{table*}



Latex output for file types without 99.61\begin{table*}
\caption{Means and Standard Deviation of Mean Opinion Scores}
\centering
\begin{ruledtabular}
\begin{tabular}{ccccc}
 & Music & Solo & Voice & Overall \\
\hline
PV & 3.450 & 3.291 & 2.886 & 3.202 \\
\hline
IPL & 3.537 & 3.636 & 3.190 & 3.453 \\
\hline
WSOLA & 3.133 & 3.547 & 3.262 & 3.323 \\
\hline
FESOLA & 2.418 & 3.203 & 2.968 & 2.882 \\
\hline
HPTSM & 3.453 & 3.643 & 3.118 & 3.406 \\
\hline
uTVS & 3.583 & 3.719 & 3.159 & 3.486 \\
\end{tabular}
\end{ruledtabular}
\label{tab:MOS_Results}
\end{table*}

Music file difficulty
2.76494, Source/Music/Jazz_1.wav
2.77345, Source/Music/C_minor_Aeolian.wav
2.79633, Source/Music/Rock_2.wav
2.99184, Source/Music/I_Believe_it_1.wav
3.01876, Source/Music/Voice_and_Piano_4.wav
3.10565, Source/Music/Electropop_6.wav
3.10575, Source/Music/There_is_no_way.wav
3.11288, Source/Music/Oriental_2.wav
3.19681, Source/Music/Voice_and_Piano_5.wav
3.24105, Source/Music/Jazz_2.wav
3.30156, Source/Music/Brass_and_perc_5.wav
3.34912, Source/Music/Dorothy_2.wav
3.36088, Source/Music/Brass_and_perc_6.wav
3.36951, Source/Music/G_Minor.wav
3.46029, Source/Music/Ardour_1.wav
3.46197, Source/Music/Synth_Pad_1.wav
3.53671, Source/Music/Brass_and_perc_10.wav
3.53759, Source/Music/Oboe_piano_3.wav
3.62376, Source/Music/Woodwinds_5.wav
3.64825, Source/Music/Woodwinds_3.wav
3.67791, Source/Music/Chiptune.wav
3.68411, Source/Music/Oboe_piano_2.wav
3.73093, Source/Music/Yellow_1.wav
3.76549, Source/Music/Saxophones_3.wav
3.77369, Source/Music/Saxophones_1.wav
3.80242, Source/Music/Oboe_cello_2.wav
3.94456, Source/Music/Yellow_2.wav
Solo file difficulty
2.54426, Source/Solo/Synth_Bass_1.wav
2.9184, Source/Solo/Percussion.wav
3.00956, Source/Solo/Bass_2.wav
3.09725, Source/Solo/Rain_Stick_St_04.wav
3.25525, Source/Solo/Perc_2.wav
3.2809, Source/Solo/Drums_2.wav
3.29346, Source/Solo/Guitar.wav
3.33269, Source/Solo/E_piano_1.wav
3.36791, Source/Solo/Rain_Stick_St_05.wav
3.37377, Source/Solo/Piano_Allegro.wav
3.38953, Source/Solo/Music_Box_01.wav
3.47059, Source/Solo/Thumb_Piano_01.wav
3.52466, Source/Solo/Triangle_01.wav
3.54149, Source/Solo/Piano_Turkish.wav
3.54182, Source/Solo/Tambourine_01.wav
3.58393, Source/Solo/Shaker_01.wav
3.64667, Source/Solo/I_Believe_it_3.wav
3.68338, Source/Solo/Tambourine_02.wav
3.7608, Source/Solo/Alto_Sax_17.wav
3.83275, Source/Solo/Alto_Sax_16.wav
3.83914, Source/Solo/Solo_flute_1.wav
3.86104, Source/Solo/Vaccum_cleaner_2.wav
3.87147, Source/Solo/Alto_Sax_06.wav
3.90162, Source/Solo/Mexican_Flute_01.wav
3.99768, Source/Solo/Solo_flute_3.wav
4.02946, Source/Solo/Alto_Sax_07.wav
4.07322, Source/Solo/Yellow_Violin.wav
4.0867, Source/Solo/Sop_Sax_05.wav
4.12062, Source/Solo/Alto_Sax_08.wav
4.12097, Source/Solo/Saxophones_4.wav
4.16679, Source/Solo/Ocarina_01.wav
Voice file difficulty
2.73161, Source/Voice/Male_18.wav
2.9388, Source/Voice/Male_21.wav
2.97754, Source/Voice/Male_5.wav
2.98118, Source/Voice/Male_8.wav
2.99633, Source/Voice/Male_13.wav
3.07132, Source/Voice/Male_sing_1.wav
3.08545, Source/Voice/Male_9.wav
3.09378, Source/Voice/Male_15.wav
3.09881, Source/Voice/Male_12.wav
3.13239, Source/Voice/Male_19.wav
3.19912, Source/Voice/Male_24.wav
3.21171, Source/Voice/Female_8.wav
3.21545, Source/Voice/Female_BV_2.wav
3.21958, Source/Voice/Male_23.wav
3.23199, Source/Voice/Female_10.wav
3.23829, Source/Voice/Child_2.wav
3.26467, Source/Voice/Female_5.wav
3.26805, Source/Voice/Child_3.wav
3.2827, Source/Voice/Female_1.wav
3.29079, Source/Voice/Male_2.wav
3.30268, Source/Voice/Female_BV_1.wav
3.3284, Source/Voice/Male_7.wav
3.33183, Source/Voice/Female_6.wav
3.34906, Source/Voice/Farmacist_2.wav
3.37325, Source/Voice/Female_11.wav
3.41081, Source/Voice/Choral.wav
3.42114, Source/Voice/Female_12.wav
3.57794, Source/Voice/Female_9.wav
3.57952, Source/Voice/Female_opera.wav
3.58829, Source/Voice/Child_1.wav
RMSE Percentile for PEAQB Small is 11
PCC Percentile for PEAQB Small is 17

